Critical properties of the valence-bond-solid transition in lattice quantum electrodynamics

Elucidating the phase diagram of lattice gauge theories with fermionic matter in 2+1 dimensions has become a problem of considerable interest in recent years, motivated by physical problems ranging from chiral symmetry breaking in high-energy physics to fractionalized phases of strongly correlated materials in condensed matter physics. For a sufficiently large number $N_f$ of flavors of four-component Dirac fermions, recent sign-problem-free quantum Monte Carlo studies of lattice quantum electrodynamics (QED$_3$) on the square lattice have found evidence for a continuous quantum phase transition between a power-law correlated conformal QED$_3$ phase and a confining valence-bond-solid phase with spontaneously broken point-group symmetries. The critical continuum theory of this transition was shown to be the $O(2)$ QED$_3$-Gross-Neveu model, equivalent to the gauged Nambu-Jona-Lasinio model, and critical exponents were computed to first order in the large-$N_f$ expansion and the $\epsilon$ expansion. We extend these studies by computing critical exponents to second order in the large-$N_f$ expansion and to four-loop order in the $\epsilon$ expansion below four spacetime dimensions. In the latter context, we also explicitly demonstrate that the discrete $\mathbb{Z}_4$ symmetry of the valence-bond-solid order parameter is dynamically enlarged to a continuous $O(2)$ symmetry at criticality for all values of $N_f$.

==> XYQED3GNYbetagamma.inc <==
* FORM READABLE INCLUDE FILE

*  
*  This file contains the \beta- and \gamma-functions for chiral O(2) QED_3 x Gross-Neveu-Yukawa (chiral XY) at four loops,
*  discussed in the paper:
*
*  "Critical properties of the valence-bond-solid transition in lattice quantum electrodynamics", 
*  by N. Zerf, R. Boyack, P. Marquard, J. Gracey, and J. Maciejko
*
*  We closely follow the notation used in the paper:
*  
*  ep=\epsilon  (d=4-ep)
*  
*  e: gauge coupling
*  g: Yukawa coupling
*  lambda: quartic scalar coupling
*  
*  N: number of fermion doublet flavours.
*  
*  z<n>: \zeta_n.
*  xi: \xi (gauge fixing parameter)
*  
*  
*  For convenience we use the loop label L.
*  The Power of L gives the respective loop order of the tagged terms.
*  For L=1 one obtains the result formulae in the publication.
*    
*  The file contains the following expressions:
*  
*  betae2=\beta_{e^2}
* 
*  betag2=\beta_{g^2}
*  
*  betal2=\beta_{\lambda^2}
*  
*  
*  gammaA=\gamma_{A}
*  gammapsi=\gamma_{\psi}
*  gammaphi=\gamma_{\phi}
*  gammaphi2=\gamma_{\phi^2}
*  gammaMphi2=\gamma_{M^2_\phi}
*  gammaMpsi3p=\gamma_{\bar{\psi}\gamma_3^{\prime}\psi}
*  

* required FORM declarations
* S L,e,g,lambda,N,ep,xi,z3,z4,z5;


L betae2 = (

   + e^2 * (  - ep )

       + L*e^4*N * ( 8/3 )

       + L^2*e^4*g^2*N * (  - 4 )

       + L^2*e^6*N * ( 8 )

       + L^3*e^4*g^4*N * ( 6 )

       + L^3*e^4*g^4*N^2 * ( 7 )

       + L^3*e^6*g^2*N * (  - 6 )

       + L^3*e^8*N * (  - 4 )

       + L^3*e^8*N^2 * (  - 88/9 )

       + L^4*e^4*g^2*lambda^4*N * ( 192 )

       + L^4*e^4*g^4*lambda^2*N * (  - 80 )

       + L^4*e^4*g^6*N * (  - 8/3 - 12*z3 )

       + L^4*e^4*g^6*N^2 * (  - 116/3 )

       + L^4*e^4*g^6*N^3 * (  - 3 )

       + L^4*e^6*g^4*N * (  - 4 )

       + L^4*e^6*g^4*N^2 * ( 89 - 144*z3 )

       + L^4*e^8*g^2*N * (  - 6 + 144*z3 )

       + L^4*e^8*g^2*N^2 * ( 644/9 )

       + L^4*e^10*N * (  - 92 )

       + L^4*e^10*N^2 * ( 1520/27 - 1664/9*z3 )

       + L^4*e^10*N^3 * (  - 2464/243 )

);

.sort

L betag2 = (

   + g^2 * (  - ep )

       + L*g^4 * ( 2 )

       + L*g^4*N * ( 2 )

       + L*e^2*g^2 * (  - 12 )

       + L^2*g^2*lambda^4 * ( 32 )

       + L^2*g^4*lambda^2 * (  - 32 )

       + L^2*g^6 * ( 7/2 )

       + L^2*g^6*N * (  - 6 )

       + L^2*e^2*g^4 * ( 16 )

       + L^2*e^2*g^4*N * ( 10 )

       + L^2*e^4*g^2 * (  - 6 )

       + L^2*e^4*g^2*N * ( 40/3 )

       + L^3*g^2*lambda^6 * (  - 320 )

       + L^3*g^4*lambda^4 * ( 360 )

       + L^3*g^4*lambda^4*N * (  - 120 )

       + L^3*g^6*lambda^2 * ( 144 )

       + L^3*g^6*lambda^2*N * ( 120 )

       + L^3*g^8 * (  - 227/8 + 6*z3 )

       + L^3*g^8*N * ( 15/8 + 6*z3 )

       + L^3*g^8*N^2 * ( 13/2 )

       + L^3*e^2*g^4*lambda^2 * ( 32 )

       + L^3*e^2*g^6 * (  - 70 )

       + L^3*e^2*g^6*N * (  - 27 )

       + L^3*e^4*g^4 * ( 157/2 - 72*z3 )

       + L^3*e^4*g^4*N * ( 33/2 - 216*z3 )

       + L^3*e^4*g^4*N^2 * (  - 16 )

       + L^3*e^6*g^2 * (  - 258 )

       + L^3*e^6*g^2*N * ( 184 - 192*z3 )

       + L^3*e^6*g^2*N^2 * ( 560/27 )

       + L^4*g^2*lambda^8 * ( 21120 )

       + L^4*g^4*lambda^6 * (  - 68800/3 + 6144*z3 )

       + L^4*g^4*lambda^6*N * ( 1280/3 )

       + L^4*g^6*lambda^4 * (  - 3352 - 3392*z3 )

       + L^4*g^6*lambda^4*N * (  - 4064/3 + 576*z3 )

       + L^4*g^6*lambda^4*N^2 * (  - 16 )

       + L^4*g^8*lambda^2 * ( 66 - 352*z3 )

       + L^4*g^8*lambda^2*N * (  - 3328/3 - 576*z3 )

       + L^4*g^8*lambda^2*N^2 * ( 16 )

       + L^4*g^10 * ( 1353/32 - 40*z5 + 6*z4 + 163*z3 )

       + L^4*g^10*N * ( 6703/24 - 40*z5 + 12*z4 - 168*z3 )

       + L^4*g^10*N^2 * (  - 619/6 + 6*z4 - 30*z3 )

       + L^4*g^10*N^3 * (  - 1/2 )

       + L^4*e^2*g^4*lambda^4 * (  - 9784/3 )

       + L^4*e^2*g^4*lambda^4*N * (  - 1608 + 1152*z3 )

       + L^4*e^2*g^6*lambda^2 * ( 1104 + 768*z3 )

       + L^4*e^2*g^6*lambda^2*N * ( 2000/3 - 1152*z3 )

       + L^4*e^2*g^8 * (  - 387/8 - 60*z5 - 54*z4 + 658*z3 )

       + L^4*e^2*g^8*N * ( 2835/8 - 60*z5 - 54*z4 + 340*z3 )

       + L^4*e^2*g^8*N^2 * ( 193/6 - 48*z3 )

       + L^4*e^4*g^4*lambda^2 * (  - 152 + 1920*z3 )

       + L^4*e^4*g^4*lambda^2*N * ( 14944/9 )

       + L^4*e^4*g^6 * (  - 3737/4 + 160*z5 - 196*z3 )

       + L^4*e^4*g^6*N * (  - 4549/6 + 1440*z5 + 3592/3*z3 )

       + L^4*e^4*g^6*N^2 * ( 509/9 - 160*z5 + 224*z3 )

       + L^4*e^6*g^4 * ( 11071/6 + 720*z5 + 216*z4 - 1624*z3 )

       + L^4*e^6*g^4*N * ( 2417/18 + 5040*z5 + 648*z4 - 2000*z3 )

       + L^4*e^6*g^4*N^2 * (  - 171958/243 - 192*z4 + 2656/3*z3 )

       + L^4*e^6*g^4*N^3 * (  - 13000/243 + 128/3*z3 )

       + L^4*e^8*g^2 * ( 1261/2 + 1344*z3 )

       + L^4*e^8*g^2*N * ( 352/3 + 1920*z5 - 288*z3 )

       + L^4*e^8*g^2*N^2 * (  - 1216/27 - 384*z4 + 640*z3 )

       + L^4*e^8*g^2*N^3 * ( 2656/81 - 512/9*z3 )

);

.sort

L betal2 = (

   + lambda^2 * (  - ep )

       + L*lambda^4 * ( 40 )

       + L*g^2*lambda^2*N * ( 4 )

       + L*g^4*N * (  - 1 )

       + L^2*lambda^6 * (  - 960 )

       + L^2*g^2*lambda^4*N * (  - 80 )

       + L^2*g^4*lambda^2*N * ( 2 )

       + L^2*g^6*N * ( 4 )

       + L^2*e^2*g^2*lambda^2*N * ( 20 )

       + L^2*e^2*g^4*N * (  - 4 )

       + L^3*lambda^8 * ( 39488 + 24576*z3 )

       + L^3*g^2*lambda^6*N * ( 1808 )

       + L^3*g^4*lambda^4*N * ( 1018 + 816*z3 )

       + L^3*g^4*lambda^4*N^2 * (  - 120 )

       + L^3*g^6*lambda^2*N * (  - 1339/4 - 84*z3 )

       + L^3*g^6*lambda^2*N^2 * ( 128 )

       + L^3*g^8*N * ( 53/8 - 12*z3 )

       + L^3*g^8*N^2 * (  - 77/4 )

       + L^3*e^2*g^2*lambda^4*N * (  - 1020 + 960*z3 )

       + L^3*e^2*g^4*lambda^2*N * ( 373 - 528*z3 )

       + L^3*e^2*g^6*N * (  - 7 + 48*z3 )

       + L^3*e^4*g^2*lambda^2*N * (  - 119 + 144*z3 )

       + L^3*e^4*g^2*lambda^2*N^2 * (  - 32 )

       + L^3*e^4*g^4*N * ( 131/2 - 48*z3 )

       + L^3*e^4*g^4*N^2 * ( 58 )

       + L^4*lambda^10 * (  - 2041600 - 3112960*z5 + 491520*z4 - 
         2105344*z3 )

       + L^4*g^2*lambda^8*N * (  - 180448/3 + 73728*z4 - 145408*z3 )

       + L^4*g^4*lambda^6*N * (  - 93536 - 81920*z5 - 24576*z4 - 22400*
         z3 )

       + L^4*g^4*lambda^6*N^2 * ( 22432/3 + 2048*z3 )

       + L^4*g^6*lambda^4*N * ( 34297/2 + 12480*z5 + 1656*z4 + 1600*z3
          )

       + L^4*g^6*lambda^4*N^2 * (  - 9780 + 1632*z4 - 4032*z3 )

       + L^4*g^6*lambda^4*N^3 * (  - 160 + 320*z3 )

       + L^4*g^8*lambda^2*N * ( 1129/2 + 560*z5 + 108*z4 + 1114*z3 )

       + L^4*g^8*lambda^2*N^2 * ( 3955/3 - 960*z5 - 540*z4 + 1140*z3 )

       + L^4*g^8*lambda^2*N^3 * ( 305/2 - 248*z3 )

       + L^4*g^10*N * (  - 1743/16 + 50*z5 - 21*z4 + 42*z3 )

       + L^4*g^10*N^2 * ( 659/4 + 160*z5 + 12*z4 - 112*z3 )

       + L^4*g^10*N^3 * (  - 109/3 + 44*z3 )

       + L^4*e^2*g^2*lambda^6*N * ( 46960 - 46848*z3 )

       + L^4*e^2*g^4*lambda^4*N * (  - 68444/3 - 5440*z5 + 864*z4 + 
         27904*z3 )

       + L^4*e^2*g^4*lambda^4*N^2 * (  - 1990 + 1440*z4 - 2880*z3 )

       + L^4*e^2*g^6*lambda^2*N * ( 7627/12 - 1080*z5 - 732*z4 + 3592*
         z3 )

       + L^4*e^2*g^6*lambda^2*N^2 * ( 2825/3 - 1008*z4 + 1920*z3 )

       + L^4*e^2*g^8*N * (  - 267 - 240*z5 + 216*z4 - 404*z3 )

       + L^4*e^2*g^8*N^2 * (  - 391/12 + 156*z4 - 312*z3 )

       + L^4*e^4*g^2*lambda^4*N * ( 4790 - 9600*z5 - 4320*z4 + 10560*z3
          )

       + L^4*e^4*g^2*lambda^4*N^2 * ( 6200/3 + 640*z4 - 2560/3*z3 )

       + L^4*e^4*g^4*lambda^2*N * (  - 3913 + 8160*z5 + 4272*z4 - 8840*
         z3 )

       + L^4*e^4*g^4*lambda^2*N^2 * (  - 8390/3 + 640*z5 - 64*z4 + 6304/
         3*z3 )

       + L^4*e^4*g^6*N * (  - 981/4 - 520*z5 - 516*z4 + 1040*z3 )

       + L^4*e^4*g^6*N^2 * ( 460/9 - 640*z5 - 112*z4 - 656/3*z3 )

       + L^4*e^6*g^2*lambda^2*N * ( 4651/3 - 1440*z5 - 432*z4 + 928*z3
          )

       + L^4*e^6*g^2*lambda^2*N^2 * (  - 500 + 384*z4 + 64*z3 )

       + L^4*e^6*g^2*lambda^2*N^3 * (  - 26000/243 + 256/3*z3 )

       + L^4*e^6*g^4*N * (  - 2942/3 + 160*z5 + 288*z4 + 48*z3 )

       + L^4*e^6*g^4*N^2 * ( 370/3 - 160*z4 + 32/3*z3 )

       + L^4*e^6*g^4*N^3 * ( 4000/243 - 128/3*z3 )

);

.sort

L gammaA = (

   + L*e^2*N * ( 8/3 )

       + L^2*e^2*g^2*N * (  - 4 )

       + L^2*e^4*N * ( 8 )

       + L^3*e^2*g^4*N * ( 6 )

       + L^3*e^2*g^4*N^2 * ( 7 )

       + L^3*e^4*g^2*N * (  - 6 )

       + L^3*e^6*N * (  - 4 )

       + L^3*e^6*N^2 * (  - 88/9 )

       + L^4*e^2*g^2*lambda^4*N * ( 192 )

       + L^4*e^2*g^4*lambda^2*N * (  - 80 )

       + L^4*e^2*g^6*N * (  - 8/3 - 12*z3 )

       + L^4*e^2*g^6*N^2 * (  - 116/3 )

       + L^4*e^2*g^6*N^3 * (  - 3 )

       + L^4*e^4*g^4*N * (  - 4 )

       + L^4*e^4*g^4*N^2 * ( 89 - 144*z3 )

       + L^4*e^6*g^2*N * (  - 6 + 144*z3 )

       + L^4*e^6*g^2*N^2 * ( 644/9 )

       + L^4*e^8*N * (  - 92 )

       + L^4*e^8*N^2 * ( 1520/27 - 1664/9*z3 )

       + L^4*e^8*N^3 * (  - 2464/243 )

);

.sort

L gammapsi = (

   + L*g^2 * ( 1 )

       + L*e^2 * ( 2 - 2*xi )

       + L^2*g^4 * (  - 1/4 )

       + L^2*g^4*N * (  - 3/2 )

       + L^2*e^2*g^2 * (  - 4 )

       + L^2*e^4 * (  - 3 )

       + L^2*e^4*N * (  - 4 )

       + L^3*g^2*lambda^4 * (  - 44 )

       + L^3*g^4*lambda^2 * ( 16 )

       + L^3*g^6 * (  - 35/16 + 3*z3 )

       + L^3*g^6*N * ( 37/8 )

       + L^3*g^6*N^2 * (  - 3/4 )

       + L^3*e^2*g^4 * ( 6 )

       + L^3*e^2*g^4*N * ( 5/4 + 12*z3 )

       + L^3*e^4*g^2 * (  - 51/4 + 12*z3 )

       + L^3*e^4*g^2*N * ( 3 )

       + L^3*e^6 * ( 3 )

       + L^3*e^6*N * ( 6 )

       + L^3*e^6*N^2 * ( 40/9 )

       + L^4*g^2*lambda^6 * ( 3040/3 )

       + L^4*g^4*lambda^4 * (  - 1108/3 + 96*z3 )

       + L^4*g^4*lambda^4*N * ( 224 )

       + L^4*g^6*lambda^2 * (  - 286/3 + 32*z3 )

       + L^4*g^6*lambda^2*N * (  - 116 )

       + L^4*g^8 * ( 1337/64 - 20*z5 + 3*z4 - 17/2*z3 )

       + L^4*g^8*N * ( 47/48 + 3*z4 - 49/2*z3 )

       + L^4*g^8*N^2 * (  - 19/2 )

       + L^4*g^8*N^3 * (  - 3/8 + 2*z3 )

       + L^4*e^2*g^2*lambda^4 * ( 572 )

       + L^4*e^2*g^4*lambda^2 * (  - 512/3 )

       + L^4*e^2*g^6 * ( 369/16 - 30*z5 - 27*z4 + 37*z3 )

       + L^4*e^2*g^6*N * (  - 563/8 + 12*z4 - 16*z3 )

       + L^4*e^2*g^6*N^2 * (  - 73/6 + 12*z4 - 40*z3 )

       + L^4*e^4*g^4 * ( 23/8 + 80*z5 + 24*z4 - 74*z3 )

       + L^4*e^4*g^4*N * ( 222 - 280*z5 - 12*z4 + 138*z3 )

       + L^4*e^4*g^4*N^2 * ( 244/9 + 8*z4 - 40/3*z3 )

       + L^4*e^6*g^2 * (  - 1277/12 + 520*z5 - 36*z4 - 444*z3 )

       + L^4*e^6*g^2*N * (  - 86/3 + 64*z4 - 352/3*z3 )

       + L^4*e^6*g^2*N^2 * (  - 7904/243 + 64/3*z3 )

       + L^4*e^8 * (  - 1027/4 + 1280*z5 - 800*z3 )

       + L^4*e^8*N * ( 920/3 - 128*z3 )

       + L^4*e^8*N^2 * ( 608/9 - 64*z3 )

       + L^4*e^8*N^3 * ( 560/81 )

);

.sort

L gammaphi = (

   + L*g^2*N * ( 2 )

       + L^2*lambda^4 * ( 32 )

       + L^2*g^4*N * (  - 3 )

       + L^2*e^2*g^2*N * ( 10 )

       + L^3*lambda^6 * (  - 320 )

       + L^3*g^2*lambda^4*N * (  - 120 )

       + L^3*g^4*lambda^2*N * ( 40 )

       + L^3*g^6*N * (  - 27/8 + 6*z3 )

       + L^3*g^6*N^2 * ( 8 )

       + L^3*e^2*g^4*N * ( 5/2 - 24*z3 )

       + L^3*e^4*g^2*N * (  - 119/2 + 72*z3 )

       + L^3*e^4*g^2*N^2 * (  - 16 )

       + L^4*lambda^8 * ( 21120 )

       + L^4*g^2*lambda^6*N * ( 1280/3 )

       + L^4*g^4*lambda^4*N * (  - 2080/3 + 576*z3 )

       + L^4*g^4*lambda^4*N^2 * (  - 16 )

       + L^4*g^6*lambda^2*N * (  - 1096/3 + 64*z3 )

       + L^4*g^6*lambda^2*N^2 * (  - 304/3 )

       + L^4*g^8*N * ( 52 - 40*z5 + 6*z4 - 31*z3 )

       + L^4*g^8*N^2 * (  - 19/2 + 6*z4 - 30*z3 )

       + L^4*g^8*N^3 * ( 1/4 - 4*z3 )

       + L^4*e^2*g^2*lambda^4*N * (  - 1608 + 1152*z3 )

       + L^4*e^2*g^4*lambda^2*N * (  - 472/3 )

       + L^4*e^2*g^6*N * ( 841/8 - 60*z5 - 78*z4 + 148*z3 )

       + L^4*e^2*g^6*N^2 * ( 275/6 - 24*z4 + 32*z3 )

       + L^4*e^4*g^4*N * (  - 781/6 + 400*z5 + 216*z4 - 436*z3 )

       + L^4*e^4*g^4*N^2 * (  - 877/9 - 160*z5 + 128*z4 + 272/3*z3 )

       + L^4*e^6*g^2*N * ( 4651/6 - 720*z5 - 216*z4 + 464*z3 )

       + L^4*e^6*g^2*N^2 * (  - 250 + 192*z4 + 32*z3 )

       + L^4*e^6*g^2*N^3 * (  - 13000/243 + 128/3*z3 )

);

.sort

L gammaphi2 = (

   + L*lambda^2 * (  - 16 )

       + L^2*lambda^4 * ( 192 )

       + L^2*g^2*lambda^2*N * ( 32 )

       + L^3*lambda^6 * (  - 9344 )

       + L^3*g^2*lambda^4*N * (  - 384 )

       + L^3*g^4*lambda^2*N * (  - 100 - 192*z3 )

       + L^3*g^4*lambda^2*N^2 * ( 48 )

       + L^3*g^6*N * ( 44 - 24*z3 )

       + L^3*g^6*N^2 * (  - 24 )

       + L^3*e^2*g^2*lambda^2*N * ( 408 - 384*z3 )

       + L^3*e^2*g^4*N * (  - 72 + 96*z3 )

       + L^4*lambda^8 * ( 514048 + 98304*z4 + 51200*z3 )

       + L^4*g^2*lambda^6*N * ( 50368/3 + 5120*z3 )

       + L^4*g^4*lambda^4*N * ( 37760/3 + 1344*z4 + 9856*z3 )

       + L^4*g^4*lambda^4*N^2 * (  - 1408 - 384*z3 )

       + L^4*g^6*lambda^2*N * (  - 11383/3 + 1280*z5 - 528*z4 + 1536*z3
          )

       + L^4*g^6*lambda^2*N^2 * ( 1800 - 384*z4 + 512*z3 )

       + L^4*g^6*lambda^2*N^3 * ( 64 - 128*z3 )

       + L^4*g^8*N * ( 27/2 + 160*z5 - 84*z4 - 68*z3 )

       + L^4*g^8*N^2 * (  - 394/3 + 240*z5 + 12*z4 - 40*z3 )

       + L^4*g^8*N^3 * (  - 32 + 48*z3 )

       + L^4*e^2*g^2*lambda^4*N * (  - 9408 + 9216*z3 )

       + L^4*e^2*g^4*lambda^2*N * ( 4136 + 1280*z5 - 1152*z4 - 3200*z3
          )

       + L^4*e^2*g^4*lambda^2*N^2 * ( 796 - 576*z4 + 1152*z3 )

       + L^4*e^2*g^6*N * ( 132 + 240*z5 + 504*z4 - 1264*z3 )

       + L^4*e^2*g^6*N^2 * (  - 158 + 192*z4 - 352*z3 )

       + L^4*e^4*g^2*lambda^2*N * (  - 1916 + 3840*z5 + 1728*z4 - 4224*
         z3 )

       + L^4*e^4*g^2*lambda^2*N^2 * (  - 2480/3 - 256*z4 + 1024/3*z3 )

       + L^4*e^4*g^4*N * ( 2086/3 - 1600*z5 - 768*z4 + 1616*z3 )

       + L^4*e^4*g^4*N^2 * ( 3512/9 - 160*z5 + 64*z4 - 320*z3 )

);

.sort

L gammaMphi2 = (

   + L*lambda^2 * (  - 16 )

       + L*g^2*N * (  - 2 )

       + L^2*lambda^4 * ( 160 )

       + L^2*g^2*lambda^2*N * ( 32 )

       + L^2*g^4*N * ( 3 )

       + L^2*e^2*g^2*N * (  - 10 )

       + L^3*lambda^6 * (  - 9024 )

       + L^3*g^2*lambda^4*N * (  - 264 )

       + L^3*g^4*lambda^2*N * (  - 140 - 192*z3 )

       + L^3*g^4*lambda^2*N^2 * ( 48 )

       + L^3*g^6*N * ( 379/8 - 30*z3 )

       + L^3*g^6*N^2 * (  - 32 )

       + L^3*e^2*g^2*lambda^2*N * ( 408 - 384*z3 )

       + L^3*e^2*g^4*N * (  - 149/2 + 120*z3 )

       + L^3*e^4*g^2*N * ( 119/2 - 72*z3 )

       + L^3*e^4*g^2*N^2 * ( 16 )

       + L^4*lambda^8 * ( 492928 + 98304*z4 + 51200*z3 )

       + L^4*g^2*lambda^6*N * ( 49088/3 + 5120*z3 )

       + L^4*g^4*lambda^4*N * ( 13280 + 1344*z4 + 9280*z3 )

       + L^4*g^4*lambda^4*N^2 * (  - 1392 - 384*z3 )

       + L^4*g^6*lambda^2*N * (  - 3429 + 1280*z5 - 528*z4 + 1472*z3 )

       + L^4*g^6*lambda^2*N^2 * ( 5704/3 - 384*z4 + 512*z3 )

       + L^4*g^6*lambda^2*N^3 * ( 64 - 128*z3 )

       + L^4*g^8*N * (  - 77/2 + 200*z5 - 90*z4 - 37*z3 )

       + L^4*g^8*N^2 * (  - 731/6 + 240*z5 + 6*z4 - 10*z3 )

       + L^4*g^8*N^3 * (  - 129/4 + 52*z3 )

       + L^4*e^2*g^2*lambda^4*N * (  - 7800 + 8064*z3 )

       + L^4*e^2*g^4*lambda^2*N * ( 12880/3 + 1280*z5 - 1152*z4 - 3200*
         z3 )

       + L^4*e^2*g^4*lambda^2*N^2 * ( 796 - 576*z4 + 1152*z3 )

       + L^4*e^2*g^6*N * ( 215/8 + 300*z5 + 582*z4 - 1412*z3 )

       + L^4*e^2*g^6*N^2 * (  - 1223/6 + 216*z4 - 384*z3 )

       + L^4*e^4*g^2*lambda^2*N * (  - 1916 + 3840*z5 + 1728*z4 - 4224*
         z3 )

       + L^4*e^4*g^2*lambda^2*N^2 * (  - 2480/3 - 256*z4 + 1024/3*z3 )

       + L^4*e^4*g^4*N * ( 1651/2 - 2000*z5 - 984*z4 + 2052*z3 )

       + L^4*e^4*g^4*N^2 * ( 1463/3 - 64*z4 - 1232/3*z3 )

       + L^4*e^6*g^2*N * (  - 4651/6 + 720*z5 + 216*z4 - 464*z3 )

       + L^4*e^6*g^2*N^2 * ( 250 - 192*z4 - 32*z3 )

       + L^4*e^6*g^2*N^3 * ( 13000/243 - 128/3*z3 )

);

.sort

L gammaMpsi3p = (

   + L*g^2 * ( 1 )

       + L*e^2 * ( 6 )

       + L^2*g^4 * ( 1/4 )

       + L^2*g^4*N * (  - 1/2 )

       + L^2*e^2*g^2 * ( 8 )

       + L^2*e^4 * ( 3 )

       + L^2*e^4*N * (  - 20/3 )

       + L^3*g^2*lambda^4 * (  - 28 )

       + L^3*g^4*lambda^2 * ( 16 )

       + L^3*g^6 * ( 57/16 - 3*z3 )

       + L^3*g^6*N * ( 31/8 )

       + L^3*g^6*N^2 * (  - 5/4 )

       + L^3*e^2*g^4 * ( 18 - 24*z3 )

       + L^3*e^2*g^4*N * (  - 19/4 + 12*z3 )

       + L^3*e^4*g^2 * ( 13/4 - 180*z3 )

       + L^3*e^4*g^2*N * ( 8 )

       + L^3*e^6 * ( 129 )

       + L^3*e^6*N * (  - 92 + 96*z3 )

       + L^3*e^6*N^2 * (  - 280/27 )

       + L^4*g^2*lambda^6 * ( 480 )

       + L^4*g^4*lambda^4 * (  - 212/3 + 96*z3 )

       + L^4*g^4*lambda^4*N * ( 328/3 )

       + L^4*g^6*lambda^2 * (  - 562/3 + 32*z3 )

       + L^4*g^6*lambda^2*N * (  - 212/3 )

       + L^4*g^8 * ( 3335/64 - 20*z5 - 6*z4 - 5/2*z3 )

       + L^4*g^8*N * (  - 1561/48 + 40*z5 - 6*z4 - 45/2*z3 )

       + L^4*g^8*N^2 * (  - 4 )

       + L^4*g^8*N^3 * (  - 13/8 + 2*z3 )

       + L^4*e^2*g^2*lambda^4 * ( 44 )

       + L^4*e^2*g^4*lambda^2 * (  - 512/3 + 192*z3 )

       + L^4*e^2*g^6 * ( 8287/48 + 110*z5 + 3*z4 + 89*z3 )

       + L^4*e^2*g^6*N * (  - 161/8 - 12*z4 + 28*z3 )

       + L^4*e^2*g^6*N^2 * (  - 13 + 12*z4 - 32*z3 )

       + L^4*e^4*g^4 * ( 2057/8 + 960*z5 + 72*z4 + 158*z3 )

       + L^4*e^4*g^4*N * (  - 614/9 - 280*z5 - 124*z4 + 1426/3*z3 )

       + L^4*e^4*g^4*N^2 * (  - 499/9 + 8*z4 + 8*z3 )

       + L^4*e^6*g^2 * ( 7555/12 + 4680*z5 + 540*z4 - 2108*z3 )

       + L^4*e^6*g^2*N * (  - 1156/9 - 192*z4 + 1072/3*z3 )

       + L^4*e^6*g^2*N^2 * ( 5524/243 )

       + L^4*e^8 * (  - 1261/4 - 672*z3 )

       + L^4*e^8*N * (  - 176/3 - 960*z5 + 144*z3 )

       + L^4*e^8*N^2 * ( 608/27 + 192*z4 - 320*z3 )

       + L^4*e^8*N^3 * (  - 1328/81 + 256/9*z3 )

);

.sort




==> XYQED3GNYexponents.inc <==
* FORM READABLE INCLUDE FILE

*   This file contains explicit expressions for critical exponents and scaling dimensions of operators 
*                    for
*          the QED_3 x Gross-Neveu-Yukawa (chiral XY) model
*                    at
*               four loops
*  discussed in the paper:
*  
*  "Critical properties of the valence-bond-solid transition in lattice quantum electrodynamics", 
*  by N. Zerf, R. Boyack, P. Marquard, J. Gracey, and J. Maciejko
*   
*   We follow closely the notation used in the paper:
*   
*   
*   ep=\epsilon  (d=4-ep)
*   N: number of 4-component Dirac fermion flavours.
*   
*   z<n>: \zeta_n.
*   
*   We use the short hand notation 
*   Np1 = N+1
*   Y = Sqrt[810/N+424+56*N+N^2]
*   W = Sqrt[1+N*(38+N)]
*   
*   The file contains the following expressions:
*   
*   etaphi=\eta_\phi
*   nuinv=1/\nu 
*   DeltaCDW=\Delta_{CDW}
*   DeltaCDWGNY=\Delta_{CDW} for O(2) GNY. 
*  
*  


* S ep, N, Np1, W, Y, z3, z4, z5;
* 
* 

L etaphi = (
ep*(1 
+ 7/(2*Np1)) 
+ ep^2*(
-459/(20*N) 
+ 17787/(800*Np1^3) 
+ 18277/(800*Np1^2) 
+ 4327/(200*Np1) 
+ (63/(100*Np1^3) 
+ 19/(100*Np1^2))*Y) 
+ ep^3*(86103/(160*N^2) 
- 2994003/(1600*N) 
+ 29193759/(160000*Np1^5) 
+ 57284577/(160000*Np1^4) 
+ 15536059/(20000*Np1^3) 
+ 21144309/(16000*Np1^2) 
+ 74817893/(40000*Np1) 
+ (399/2500 
- 109593/(20*N^2) 
+ 543483/(25*N) 
- 77597919/(40000*Np1^5) 
- 231052689/(40000*Np1^4) 
- 430179183/(40000*Np1^3) 
- 648761421/(40000*Np1^2) 
- 217327963/(10000*Np1))/Y 
+ (
-7857/(400*N) 
+ 464373/(40000*Np1^5) 
+ 116151/(8000*Np1^4) 
+ 86883/(5000*Np1^3) 
+ 48453/(2500*Np1^2) 
+ 7857/(400*Np1))*Y 
+ (729/(8*N) 
- 63/Np1^2 
- 729/(8*Np1))*z3) 
+ ep^4*(
-1160649/(128*N^3) 
+ 1137502737/(32000*N^2) 
- 14686373907/(160000*N) 
- 7145945037/(25600000*Np1^7) 
- 6854303799/(5120000*Np1^6) 
+ 60591982773/(25600000*Np1^5) 
+ 314249742051/(25600000*Np1^4) 
+ 47749101043/(1600000*Np1^3) 
+ 45004839687/(800000*Np1^2) 
+ 73431443041/(800000*Np1) 
+ (2589499/4032000 
- 4554817/(4032000*N) 
+ (394753*N)/2016000)/Y^3 
+ (
-2389/160000 
+ 14370777/(64*N^3) 
- 3913980957/(3200*N^2) 
+ 1195086872021/(288000*N) 
- 198646588539/(3200000*Np1^7) 
- 389026373211/(1600000*Np1^6) 
- 476459288991/(800000*Np1^5) 
- 737698764621/(640000*Np1^4) 
- 1542347096801/(800000*Np1^3) 
- 9364835265483/(3200000*Np1^2) 
- 69713416307911/(16800000*Np1))/Y 
+ (1730727/(3200*N^2) 
- 96871203/(32000*N) 
+ 312919929/(1600000*Np1^7) 
+ 1411257771/(3200000*Np1^6) 
+ 278653179/(320000*Np1^5) 
+ 4480581391/(3200000*Np1^4) 
+ 388920149/(200000*Np1^3) 
+ 994527757/(400000*Np1^2) 
+ 96871203/(32000*Np1))*Y 
+ (
-483813/(80*N^3) 
+ 108702243/(4000*N^2) 
- 2900934621/(40000*N) 
+ 495299889/(200000*Np1^5) 
+ 3925897101/(400000*Np1^4) 
+ 9669585457/(400000*Np1^3) 
+ 9062592837/(200000*Np1^2) 
+ 14504866729/(200000*Np1) 
+ (
-57/6250 
+ 89667/(40*N^3) 
- 6148629/(400*N^2) 
+ 52176609/(1000*N) 
- 842686173/(200000*Np1^5) 
- 256680963/(20000*Np1^4) 
- 951139833/(40000*Np1^3) 
- 29464239/(800*Np1^2) 
- 260889033/(5000*Np1))/Y 
+ (7047/(200*N^2) 
- 652563/(4000*N) 
+ 1237887/(40000*Np1^5) 
+ 150717/(2500*Np1^4) 
+ 1840239/(20000*Np1^3) 
+ 511287/(4000*Np1^2) 
+ 652563/(4000*Np1))*Y)*z3 
+ (2187/(32*N) 
- 189/(4*Np1^2) 
- 2187/(32*Np1))*z4 
+ (
-54675/(32*N^2) 
+ 60885/(16*N) 
- 19845/(32*Np1^3) 
- 67095/(32*Np1^2) 
- 60885/(16*Np1))*z5)
);
.sort
L nuinv = (
2 
+ ep^2*(
-17/250 
- 243/(20*N) 
+ 10143/(4000*Np1^3) 
+ 6573/(800*Np1^2) 
+ 12151/(1000*Np1) 
+ (
-3239/500 
+ 2673/(2*N^2) 
- 58779/(20*N) 
- (21*N)/125 
+ 1231713/(2000*Np1^3) 
+ 1648017/(1000*Np1^2) 
+ 5834199/(2000*Np1))/Y 
+ (
-63/(250*Np1^3) 
+ 263/(500*Np1^2) 
+ 59/(250*Np1))*Y) 
+ ep*(
-4/5 
- 21/(10*Np1) 
- Y/(5*Np1)) 
+ ep^3*(
-417/12500 
+ 104247/(160*N^2) 
- 20847483/(8000*N) 
+ 235146051/(800000*Np1^5) 
+ 607149837/(800000*Np1^4) 
+ 26495301/(20000*Np1^3) 
+ 783218101/(400000*Np1^2) 
+ 521171517/(200000*Np1) 
+ (162971/1800 
+ 5094163/(28800*N) 
+ (656363*N)/57600)/Y^3 
+ (
-133443/100000 
- 172773/(8*N^3) 
+ 6179067/(80*N^2) 
- 2881646591/(14400*N) 
- (3413*N)/200000 
+ 3498518709/(400000*Np1^5) 
+ 579729339/(20000*Np1^4) 
+ 52862536083/(800000*Np1^3) 
+ 98162542261/(800000*Np1^2) 
+ 160080424387/(800000*Np1))/Y 
+ (1701/(2000*N) 
- 3969/(20000*Np1^5) 
+ 130053/(40000*Np1^4) 
+ 175529/(80000*Np1^3) 
- 14853/(40000*Np1^2) 
- 32003/(40000*Np1))*Y 
+ (
-48/625 
- 19683/(40*N^2) 
+ 194157/(250*N) 
- 225351/(2500*Np1^3) 
- 217161/(625*Np1^2) 
- 487623/(625*Np1) 
+ (774/625 
- 2187/(4*N^3) 
+ 55647/(20*N^2) 
- 1283823/(200*N) 
+ (6*N)/625 
+ 13375971/(10000*Np1^3) 
+ 36708987/(10000*Np1^2) 
+ 16104081/(2500*Np1))/Y 
+ (7857/(2000*N) 
- 3087/(10000*Np1^3) 
- 31437/(10000*Np1^2) 
- 38613/(10000*Np1))*Y)*z3) 
+ ep^4*(
-1643/125000 
- 15460389/(640*N^3) 
+ 4389692049/(32000*N^2) 
- 75678581673/(160000*N) 
+ 1106333757207/(128000000*Np1^7) 
+ 3828177460233/(128000000*Np1^6) 
+ 8993714229297/(128000000*Np1^5) 
+ 17185403612167/(128000000*Np1^4) 
+ 1782679516749/(8000000*Np1^3) 
+ 1343257868997/(4000000*Np1^2) 
+ 378393339799/(800000*Np1) 
+ (193348401899/768000 
+ 8260589087/(1920*N^2) 
+ 414923321023/(192000*N))/Y^5 
+ (134275843831/725760000 
- 3641904592243/(725760000*N) 
+ (530342653*N)/1451520000)/Y^3 
+ (
-8560273/6000000 
+ 5309307/(16*N^4) 
- 2276772651/(1280*N^3) 
+ 586315268651/(96000*N^2) 
- 107918292073577/(6480000*N) 
- (36199*N)/4000000 
+ 8409053688273/(64000000*Np1^7) 
+ 17357245076493/(32000000*Np1^6) 
+ 96626692764819/(64000000*Np1^5) 
+ 211550907954687/(64000000*Np1^4) 
+ 2483730878993/(400000*Np1^3) 
+ 2024707607615597/(192000000*Np1^2) 
+ 67148837484255259/(4032000000*Np1))/Y 
+ (13595283/(64000*N^2) 
- 85965957/(64000*N) 
+ 35867853/(320000*Np1^7) 
+ 986696487/(3200000*Np1^6) 
+ 437562447/(800000*Np1^5) 
+ 7101604549/(9600000*Np1^4) 
+ 444268397/(480000*Np1^3) 
+ 1357713767/(1200000*Np1^2) 
+ 429836887/(320000*Np1))*Y 
+ (7/125 
+ 1715337/(160*N^3) 
- 228795597/(8000*N^2) 
+ 1024300827/(16000*N) 
- 6936489/(5000*Np1^5) 
- 605821153/(100000*Np1^4) 
- 1653029063/(100000*Np1^3) 
- 14116148013/(400000*Np1^2) 
- 5121149751/(80000*Np1) 
+ (
-136316657/6480000 
- 319038449/(3240000*N) 
+ (17136143*N)/6480000)/Y^3 
+ (20089/4000 
+ 3448899/(16*N^4) 
- 174349179/(160*N^3) 
+ 11428682953/(4000*N^2) 
- 38769109397549/(6480000*N) 
+ (3111*N)/25000 
+ 989713809/(12500*Np1^5) 
+ 173912050431/(400000*Np1^4) 
+ 542421245121/(400000*Np1^3) 
+ 156296451591/(50000*Np1^2) 
+ 3589759533277/(600000*Np1))/Y 
+ (
-2763153/(8000*N^2) 
+ 622053/(500*N) 
- 39454947/(400000*Np1^5) 
- 117179181/(400000*Np1^4) 
- 57291959/(100000*Np1^3) 
- 36067309/(40000*Np1^2) 
- 31107161/(25000*Np1))*Y)*z3 
+ (
-36/625 
- 59049/(160*N^2) 
+ 582471/(1000*N) 
- 676053/(10000*Np1^3) 
- 651483/(2500*Np1^2) 
- 1462869/(2500*Np1) 
+ (1917/1250 
+ 1226907/(32*N^3) 
- 5794821/(80*N^2) 
+ 979654743/(8000*N) 
+ (3*N)/250 
- 69429717/(80000*Np1^4) 
- 121809933/(10000*Np1^3) 
- 3964745673/(80000*Np1^2) 
- 1224146217/(10000*Np1))/Y 
+ (
-15309/(320*N^2) 
+ 959931/(8000*N) 
- 157437/(80000*Np1^4) 
- 13377/(500*Np1^3) 
- 1438059/(20000*Np1^2) 
- 4797831/(40000*Np1))*Y)*z4 
+ (
-152/625 
+ 239841/(32*N^3) 
- 38773161/(800*N^2) 
+ 235363203/(2000*N) 
- 73511417/(10000*Np1^4) 
- 311237269/(10000*Np1^3) 
- 1391160561/(20000*Np1^2) 
- 1176982671/(10000*Np1) 
+ (742/625 
- 338985/(8*N^4) 
+ 3787641/(16*N^3) 
- 20035539/(40*N^2) 
+ 703508661/(800*N) 
+ (19*N)/1250 
- 252457947/(20000*Np1^4) 
- 27452691/(250*Np1^3) 
- 189062237/(500*Np1^2) 
- 3517414523/(4000*Np1))/Y 
+ (43983/(80*N^2) 
- 810999/(800*N) 
- 188307/(2000*Np1^4) 
+ 119609/(4000*Np1^3) 
+ 1894837/(4000*Np1^2) 
+ 4055907/(4000*Np1))*Y)*z5)
);
.sort
L DeltaCDW = (
3 
+ ep*(
-1 
- 9/(2*N) 
+ 7/(4*Np1)) 
+ ep^2*(
-27/(8*N^2) 
- 177/(16*N) 
+ 17787/(1600*Np1^3) 
+ 26607/(1600*Np1^2) 
+ 1213/(100*Np1) 
+ (
-9/(20*N) 
+ 63/(200*Np1^3) 
+ 89/(200*Np1^2) 
+ 9/(20*Np1))*Y) 
+ ep^3*(
-4455/(16*N^3) 
+ 2066067/(2560*N^2) 
- 22027099/(12800*N) 
+ 29193759/(320000*Np1^5) 
+ 60669987/(320000*Np1^4) 
+ 16385719/(40000*Np1^3) 
+ 11768221/(12800*Np1^2) 
+ 550900577/(320000*Np1) 
+ (
-21/5000 
+ 24057/(8*N^3) 
- 935307/(80*N^2) 
+ 23995449/(800*N) 
- 77597919/(80000*Np1^5) 
- 317272599/(80000*Np1^4) 
- 771755733/(80000*Np1^3) 
- 1464652581/(80000*Np1^2) 
- 18746614/(625*Np1))/Y 
+ (999/(160*N^2) 
- 45069/(1600*N) 
+ 464373/(80000*Np1^5) 
+ 35637/(3200*Np1^4) 
+ 5125571/(320000*Np1^3) 
+ 3509521/(160000*Np1^2) 
+ 45069/(1600*Np1))*Y 
+ (5103/(32*N^3) 
- 10287/(32*N^2) 
+ 3987/(8*N) 
- 1029/(32*Np1^3) 
- 5859/(32*Np1^2) 
- 3987/(8*Np1))*z3) 
+ ep^4*(40419/(32*N^4) 
- 118522791/(20480*N^3) 
+ 3975056847/(256000*N^2) 
- 148817318003/(5120000*N) 
- 7145945037/(51200000*Np1^7) 
- 719156781/(409600*Np1^6) 
- 149720145183/(51200000*Np1^5) 
- 206901112831/(153600000*Np1^4) 
+ 14605176313/(3840000*Np1^3) 
+ 1039766969341/(76800000*Np1^2) 
+ 744097462527/(25600000*Np1) 
+ (
-149413/907200 
- 41049997/(72576000*N) 
- (202751*N)/36288000)/Y^3 
+ (4349/1600000 
- 5780241/(64*N^4) 
+ 324387909/(640*N^3) 
- 45227219897/(25600*N^2) 
+ 498536419507759/(103680000*N) 
- 198646588539/(6400000*Np1^7) 
- 237018467763/(1600000*Np1^6) 
- 2166498993771/(5120000*Np1^5) 
- 6007901532591/(6400000*Np1^4) 
- 45616031315869/(25600000*Np1^3) 
- 38934043229189/(12800000*Np1^2) 
- 646250887995677/(134400000*Np1))/Y 
+ (
-1188027/(5120*N^3) 
+ 324312633/(256000*N^2) 
- 10875838011/(2560000*N) 
+ 312919929/(3200000*Np1^7) 
+ 1698657471/(6400000*Np1^6) 
+ 1500210033/(2560000*Np1^5) 
+ 87930840167/(76800000*Np1^4) 
+ 74751338359/(38400000*Np1^3) 
+ 38163537357/(12800000*Np1^2) 
+ 10875838011/(2560000*Np1))*Y 
+ (14337/(8*N^4) 
- 5929767/(640*N^3) 
+ 1499585841/(64000*N^2) 
- 15284018901/(320000*N) 
+ 1000691181/(1600000*Np1^5) 
+ 317078167/(100000*Np1^4) 
+ 16268515109/(1600000*Np1^3) 
+ 2433634743/(100000*Np1^2) 
+ 76418988361/(1600000*Np1) 
+ (3/12500 
- 19683/(16*N^4) 
+ 133407/(16*N^3) 
- 698868/(25*N^2) 
+ 172283139/(2500*N) 
- 842686173/(400000*Np1^5) 
- 8757819/(1000*Np1^4) 
- 1705833129/(80000*Np1^3) 
- 327656973/(8000*Np1^2) 
- 86141523/(1250*Np1))/Y 
+ (8991/(160*N^3) 
- 767421/(4000*N^2) 
+ 70585263/(160000*N) 
- 151263/(80000*Np1^5) 
- 209531/(6400*Np1^4) 
- 18156291/(160000*Np1^3) 
- 39887847/(160000*Np1^2) 
- 70585263/(160000*Np1))*Y)*z3 
+ (15309/(128*N^3) 
- 30861/(128*N^2) 
+ 11961/(32*N) 
- 3087/(128*Np1^3) 
- 17577/(128*Np1^2) 
- 11961/(32*Np1))*z4 
+ (
-222345/(128*N^4) 
+ 344655/(128*N^3) 
- 195165/(64*N^2) 
+ 78945/(32*N) 
+ 12005/(32*Np1^4) 
+ 123235/(128*Np1^3) 
+ 37275/(64*Np1^2) 
- 78945/(32*Np1))*z5)
);
.sort
L DeltaCDWGNY = (
3 
+ ep*(
-1 
- 1/(2*Np1)) 
+ ep^2*(363/(400*Np1^3) 
- 303/(400*Np1^2) 
+ 13/(100*Np1) 
+ (
-9/(100*Np1^3) 
- 1/(200*Np1^2))*W) 
+ ep^3*(
-85113/(40000*Np1^5) 
+ 9381/(4000*Np1^4) 
- 12901/(5000*Np1^3) 
- 11863/(40000*Np1^2) 
+ 24051/(160000*Np1) 
+ (949/160000 
- 29403/(1250*Np1^5) 
+ 162621/(5000*Np1^4) 
- 275733/(20000*Np1^3) 
+ 190287/(40000*Np1^2) 
+ 31017/(80000*Np1))/W 
+ (3*z3)/(4*Np1^3)) 
+ ep^4*(
-2976237/(3200000*Np1^7) 
+ 2426283/(3200000*Np1^6) 
+ 21965841/(3200000*Np1^5) 
- 7367311/(9600000*Np1^4) 
- 15387283/(19200000*Np1^3) 
+ 20311/(48000*Np1^2) 
+ 80391/(800000*Np1) 
+ (316147/1536000 
+ (1693*N)/1536000)/W^3 
+ (859/800000 
+ 28240731/(200000*Np1^7) 
- 92240289/(400000*Np1^6) 
+ 8392491/(50000*Np1^5) 
- 3259917/(40000*Np1^4) 
+ 75263/(1600000*Np1^3) 
+ 4121689/(9600000*Np1^2) 
+ 317017/(12800000*Np1))/W 
+ (416781/(100000*Np1^5) 
- 33827/(100000*Np1^4) 
- 107701/(100000*Np1^3) 
+ 41949/(200000*Np1^2) 
- 3221/(25000*Np1) 
+ (12/3125 
+ 15147/(6250*Np1^5) 
- 7263/(5000*Np1^4) 
- 43611/(10000*Np1^3) 
+ 65333/(20000*Np1^2) 
+ 15/(64*Np1))/W)*z3 
+ (9*z4)/(16*Np1^3) 
+ (5/(2*Np1^4) 
- 5/(2*Np1^3))*z5)
);
.sort


